Let Models Speak Ciphers: Multiagent Debate through Embeddings

Discussion and debate among Large Language Models (LLMs) have gained considerable attention due to their potential to enhance the reasoning ability of LLMs. Although natural language is an obvious choice for communication due to LLM's language understanding capability, the token sampling step needed when generating natural language poses a potential risk of information loss, as it uses only one token to represent the model's belief across the entire vocabulary. In this paper, we introduce a communication regime named CIPHER (Communicative Inter-Model Protocol Through Embedding Representation) to address this issue. Specifically, we remove the token sampling step from LLMs and let them communicate their beliefs across the vocabulary through the expectation of the raw transformer output embeddings. Remarkably, by deviating from natural language, CIPHER offers an advantage of encoding a broader spectrum of information without any modification to the model weights, outperforming the state-of-the-art LLM debate methods using natural language by 0.5-5.0% across five reasoning tasks and multiple open-source LLMs of varying sizes. This showcases the superiority and robustness of embeddings as an alternative "language" for communication among LLMs. We anticipate that CIPHER will inspire further exploration for the design of interactions within LLM agent systems, offering a new direction that could significantly influence future developments in the field.

==> prompts/arithmetic/debate_2debaters_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```What is the result of 14+22*27+6-13*18?```

Agent 1's solution: ```14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 300
Answer: 300```

Your solution: ```14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 380`
Answer: 380```

Correct solution: ```Let's think step by step:
14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 380
Answer: 380```
---

Question: ```What is the result of 23+25*6+23-1*28?```

Agent 1's solution: ```23+25*6+23-1*28 = 23+150+23-28 = 173+23-28 = 196-28 = 168
Answer: 168```

Your solution: ```23+25*6+23-1*28 = 23+150+23-28 = 170+23-28 = 193-28 = 165
Answer: 165```

Correct solution: ```Let's think step by step:
23+25*6+23-1*28 = 23+150+23-28 = 173+23-28 = 196-28 = 168
Answer: 168```
---

Question: ```What is the result of 2+22*4+17-4*24?```

Agent 1's solution: ```2+22*4+17-4*24 = 2+80+17-96 = 82+17-96 = 99-96 = 3
Answer: 3```

Your solution: ```2+22*4+17-4*24 = 2+88+17-96 = 90+17-96 = 105-96 = 9
Answer: 9```

Correct solution: ```Let's think step by step:
2+22*4+17-4*24 = 2+88+17-96 = 90+17-96 = 107-96 = 11
Answer: 11```
---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/arithmetic/debate_2debaters_vector_language_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```What is the result of 14+22*27+6-13*18?```

Agent 1's solution: ```14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 300
Answer: 300```

Your solution: ```14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 380`
Answer: 380```

Correct solution: ```Let's think step by step:
14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 380
Answer: 380```
---

Question: ```What is the result of 23+25*6+23-1*28?```

Agent 1's solution: ```23+25*6+23-1*28 = 23+150+23-28 = 173+23-28 = 196-28 = 168
Answer: 168```

Your solution: ```23+25*6+23-1*28 = 23+150+23-28 = 170+23-28 = 193-28 = 165
Answer: 165```

Correct solution: ```Let's think step by step:
23+25*6+23-1*28 = 23+150+23-28 = 173+23-28 = 196-28 = 168
Answer: 168```
---

Question: ```What is the result of 2+22*4+17-4*24?```

Agent 1's solution: ```2+22*4+17-4*24 = 2+80+17-96 = 82+17-96 = 99-96 = 3
Answer: 3```

Your solution: ```2+22*4+17-4*24 = 2+88+17-96 = 90+17-96 = 105-96 = 9
Answer: 9```

Correct solution: ```Let's think step by step:
2+22*4+17-4*24 = 2+88+17-96 = 90+17-96 = 107-96 = 11
Answer: 11```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/arithmetic/init_prompt.txt <==
Calculate the result of the expression step by step. Write your final answer as a numerical number, in the form ```Answer: {number}```, at the end of your response.

Question: ```What is the result of 14+22*27+6-13*18?```
Solution: ```14+22*27+6-13*18 = 14+594+6-234 = 608+6-234 = 614-234 = 380
Answer: 380```
---

Question: ```What is the result of 23+25*6+23-1*28?```
Solution: ```23+25*6+23-1*28 = 23+150+23-28 = 173+23-28 = 196-28 = 168
Answer: 168```
---

Question: ```What is the result of 5+19*12+27-15*28?```
Solution: ```5+19*12+27-15*28 = 5+228+27-420 = 233+27-420 = 260-420 = -160
Answer: -160```
---

Question: ```{QUESTION_PLACEHOLDER}```
Solution: ```

==> prompts/gsm8k/debate_2debaters_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week. He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week. So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Your solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * 12 = 36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = 132
So, the total cost of the cakes is 132.
Answer: 132```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 20
So, Jeff gets 20 dollars.
Answer: 20```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume that Brad gets x dollars.
Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
We can set up an equation: x + 4x = 100
Combine like terms: 5x = 100
Now, solve for x: x = 100 / 5 = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/gsm8k/debate_2debaters_vector_language_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week. He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week. So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Your solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * 12 = 36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = 132
So, the total cost of the cakes is 132.
Answer: 132```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 20
So, Jeff gets 20 dollars.
Answer: 20```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume that Brad gets x dollars.
Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
We can set up an equation: x + 4x = 100
Combine like terms: 5x = 100
Now, solve for x: x = 100 / 5 = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/gsm8k/debate_2debaters_wizardmath.txt <==
Below is an instruction that describes a task. Write a response that appropriately completes the request.

### Agent 1's solution: 
{OTHER_SOLUTION_PLACEHOLDER_0}

### Your solution: 
{MY_SOLUTION_PLACEHOLDER}

### Instruction: 
Use the responses above, answer the following math question.
{QUESTION_PLACEHOLDER}

### Response: Let's think step by step.

==> prompts/gsm8k/debate_3debaters_v1.txt <==
Using the solution from other agents as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```He does 3 sprints x 3 times = 9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9 x 60 = 540 meters in a week.
Answer: 540```

Agent 2's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week.
So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Agent 2's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * $12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * $22 = $132
Now, we add the two amounts together: $36 + $132 = $168
Therefore, Leila should pay Ali $168 in total.
Answer: 168```

Your solution: ```The chocolate cakes cost $12
The strawberry cakes cost $22
So, the total cost of the cakes is $12 + $22 = $34.
Answer: 34```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```Jeff gets 4*100=400 dollars. Brad gets 100*4=400 dollars.
So Jeff gets 400-100=300 dollars more than Brad.
Answer: 300```

Agent 2's solution: ```Let's assume that Brad gets x dollars.
According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume Brad gets x dollars. Jeff would get 4x dollars.
The total amount of money they are dividing is 100 dollars, so we can write the equation: x + 4x = 100
Combining like terms: 5x = 100
To solve for x, we divide both sides of the equation by 5: x = 100/5, we have x = 20.
Brad gets 20 dollars, and since Jeff gets 4 times as much, he would get: 4x = 4 * 20 = 80 dollars.
Therefore, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Agent 2's solution: ```{OTHER_SOLUTION_PLACEHOLDER_1}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/gsm8k/debate_3debaters_vector_language_v1.txt <==
Using the solution from other agents as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```He does 3 sprints x 3 times = 9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9 x 60 = 540 meters in a week.
Answer: 540```

Agent 2's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week.
So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Agent 2's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * $12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * $22 = $132
Now, we add the two amounts together: $36 + $132 = $168
Therefore, Leila should pay Ali $168 in total.
Answer: 168```

Your solution: ```The chocolate cakes cost $12
The strawberry cakes cost $22
So, the total cost of the cakes is $12 + $22 = $34.
Answer: 34```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```Jeff gets 4*100=400 dollars. Brad gets 100*4=400 dollars.
So Jeff gets 400-100=300 dollars more than Brad.
Answer: 300```

Agent 2's solution: ```Let's assume that Brad gets x dollars.
According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume Brad gets x dollars. Jeff would get 4x dollars.
The total amount of money they are dividing is 100 dollars, so we can write the equation: x + 4x = 100
Combining like terms: 5x = 100
To solve for x, we divide both sides of the equation by 5: x = 100/5, we have x = 20.
Brad gets 20 dollars, and since Jeff gets 4 times as much, he would get: 4x = 4 * 20 = 80 dollars.
Therefore, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/gsm8k/debate_4debaters_v1.txt <==
Using the solution from other agents as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```He does 3 sprints x 3 times = 9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9 x 60 = 540 meters in a week.
Answer: 540```

Agent 2's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Agent 3's solution: ```James runs 3 sprints 3 times a week. So, he runs a total of 3*3=9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9*60=530 meters in a week.
Answer: 530```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week.
So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```Jeff gets 4*100=400 dollars. Brad gets 100*4=400 dollars.
So Jeff gets 400-100=300 dollars more than Brad.
Answer: 300```

Agent 2's solution: ```Let's assume that Brad gets x dollars.
Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
We can set up an equation: x + 4x = 100
Combine like terms: 5x = 100
Now, solve for x: x = 100 / 5 = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Agent 3's solution: ```Let's assume that Brad gets x dollars.
According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume Brad gets x dollars. Jeff would get 4x dollars.
The total amount of money they are dividing is 100 dollars, so we can write the equation: x + 4x = 100
Combining like terms: 5x = 100
To solve for x, we divide both sides of the equation by 5: x = 100/5, we have x = 20.
Brad gets 20 dollars, and since Jeff gets 4 times as much, he would get: 4x = 4 * 20 = 80 dollars.
Therefore, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Agent 2's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * $12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * $22 = $132
Now, we add the two amounts together: $36 + $132 = $168
Therefore, Leila should pay Ali $168 in total.
Answer: 168```

Agent 3's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * 12 = 36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = 132
So, the total cost of the cakes is 132.
Answer: 132```

Your solution: ```The chocolate cakes cost $12
The strawberry cakes cost $22
So, the total cost of the cakes is $12 + $22 = $34.
Answer: 34```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Agent 2's solution: ```{OTHER_SOLUTION_PLACEHOLDER_1}```

Agent 3's solution: ```{OTHER_SOLUTION_PLACEHOLDER_2}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/gsm8k/debate_4debaters_vector_language_v1.txt <==
Using the solution from other agents as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```He does 3 sprints x 3 times = 9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9 x 60 = 540 meters in a week.
Answer: 540```

Agent 2's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Agent 3's solution: ```James runs 3 sprints 3 times a week. So, he runs a total of 3*3=9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9*60=530 meters in a week.
Answer: 530```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week.
So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```Jeff gets 4*100=400 dollars. Brad gets 100*4=400 dollars.
So Jeff gets 400-100=300 dollars more than Brad.
Answer: 300```

Agent 2's solution: ```Let's assume that Brad gets x dollars.
Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
We can set up an equation: x + 4x = 100
Combine like terms: 5x = 100
Now, solve for x: x = 100 / 5 = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Agent 3's solution: ```Let's assume that Brad gets x dollars.
According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume Brad gets x dollars. Jeff would get 4x dollars.
The total amount of money they are dividing is 100 dollars, so we can write the equation: x + 4x = 100
Combining like terms: 5x = 100
To solve for x, we divide both sides of the equation by 5: x = 100/5, we have x = 20.
Brad gets 20 dollars, and since Jeff gets 4 times as much, he would get: 4x = 4 * 20 = 80 dollars.
Therefore, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Agent 2's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * $12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * $22 = $132
Now, we add the two amounts together: $36 + $132 = $168
Therefore, Leila should pay Ali $168 in total.
Answer: 168```

Agent 3's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * 12 = 36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = 132
So, the total cost of the cakes is 132.
Answer: 132```

Your solution: ```The chocolate cakes cost $12
The strawberry cakes cost $22
So, the total cost of the cakes is $12 + $22 = $34.
Answer: 34```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/gsm8k/debate_5debaters_v1.txt <==
Using the solution from other agents as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```He does 3 sprints x 3 times = 9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9 x 60 = 540 meters in a week.
Answer: 540```

Agent 2's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Agent 3's solution: ```James runs 3 sprints 3 times a week. So, he runs a total of 3*3=9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9*60=530 meters in a week.
Answer: 530```

Agent 4's solution: ```James runs 3*3=9 sprints a week.
That means he runs 9*60=540 meters a week.
So the answer is 540.
Answer: 540```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week.
So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```Jeff gets 4*100=400 dollars. Brad gets 100*4=400 dollars.
So Jeff gets 400-100=300 dollars more than Brad.
Answer: 300```

Agent 2's solution: ```Let's assume that Brad gets x dollars.
Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
We can set up an equation: x + 4x = 100
Combine like terms: 5x = 100
Now, solve for x: x = 100 / 5 = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Agent 3's solution: ```Let's assume that Brad gets x dollars.
According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Agent 4's solution: ```Let's say Brad gets x dollars.
Since Jeff gets 4 times as much as Brad, he gets 4x dollars.
The total amount of money that Jeff and Brad get is x + 4x = 5x dollars.
We know that the total amount of money is 100 dollars, so 5x = 100.
Dividing both sides by 5, we get x = 20.
Therefore, Jeff gets 4 * 20 = 20 dollars.
So the answer is 20
Answer: 20```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume Brad gets x dollars. Jeff would get 4x dollars.
The total amount of money they are dividing is 100 dollars, so we can write the equation: x + 4x = 100
Combining like terms: 5x = 100
To solve for x, we divide both sides of the equation by 5: x = 100/5, we have x = 20.
Brad gets 20 dollars, and since Jeff gets 4 times as much, he would get: 4x = 4 * 20 = 80 dollars.
Therefore, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Agent 2's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * $12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * $22 = $132
Now, we add the two amounts together: $36 + $132 = $168
Therefore, Leila should pay Ali $168 in total.
Answer: 168```

Agent 3's solution: ```The chocolate cakes cost 3 * $12 = $36.
The strawberry cakes cost 6 * $22 = $132.
The total cost of the cakes is $36 + $132 = $168.
Therefore, Leila should pay Ali $168.
Answer: 168```

Agent 4's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * 12 = 36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = 132
So, the total cost of the cakes is 132.
Answer: 132```

Your solution: ```The chocolate cakes cost $12
The strawberry cakes cost $22
So, the total cost of the cakes is $12 + $22 = $34.
Answer: 34```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Agent 2's solution: ```{OTHER_SOLUTION_PLACEHOLDER_1}```

Agent 3's solution: ```{OTHER_SOLUTION_PLACEHOLDER_2}```

Agent 4's solution: ```{OTHER_SOLUTION_PLACEHOLDER_3}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/gsm8k/debate_5debaters_vector_language_v1.txt <==
Using the solution from other agents as additional information, update your solution to the question to have a correct answer.

Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```

Agent 1's solution: ```He does 3 sprints x 3 times = 9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9 x 60 = 540 meters in a week.
Answer: 540```

Agent 2's solution: ```James runs 3*60*3=1800 meters a week.
Answer: 1800```

Agent 3's solution: ```James runs 3 sprints 3 times a week. So, he runs a total of 3*3=9 sprints a week.
Each sprint is 60 meters long, so he runs a total of 9*60=530 meters in a week.
Answer: 530```

Agent 4's solution: ```James runs 3*3=9 sprints a week.
That means he runs 9*60=540 meters a week.
So the answer is 540.
Answer: 540```

Your solution: ```James runs 3 sprints, each 60 meters, 3 times a week.
So he runs a total of 3*60*3=540 meters in a week.
Answer: 540```

Correct solution: ```Let's think step by step:
James runs 3 sprints per session, and he does this 3 times a week.
So, in one week, he runs a total of 3 * 3 = 9 sprints.
Since each sprint is 60 meters long, James runs a total of 9 * 60 = 540 meters.
Answer: 540```
---

Question: ```Jeff and Brad are trying to divide 100 dollars between them. Jeff gets 4 times as much as Brad. How much does Jeff get in dollars?```

Agent 1's solution: ```Jeff gets 4*100=400 dollars. Brad gets 100*4=400 dollars.
So Jeff gets 400-100=300 dollars more than Brad.
Answer: 300```

Agent 2's solution: ```Let's assume that Brad gets x dollars.
Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
We can set up an equation: x + 4x = 100
Combine like terms: 5x = 100
Now, solve for x: x = 100 / 5 = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Agent 3's solution: ```Let's assume that Brad gets x dollars.
According to the information provided, Jeff gets 4 times as much as Brad. So, Jeff would get 4x dollars.
Since the total amount they have is 100 dollars, we can set up an equation:
x + 4x = 100
Combine like terms:
5x = 100
Now, solve for x:
x = 100 / 5
x = 20
So, Brad gets 20 dollars. Now, to find how much Jeff gets:
Jeff's amount = 4 * Brad's amount = 4 * 20 = 80
So, Jeff gets 80 dollars.
Answer: 80```

Agent 4's solution: ```Let's say Brad gets x dollars.
Since Jeff gets 4 times as much as Brad, he gets 4x dollars.
The total amount of money that Jeff and Brad get is x + 4x = 5x dollars.
We know that the total amount of money is 100 dollars, so 5x = 100.
Dividing both sides by 5, we get x = 20.
Therefore, Jeff gets 4 * 20 = 20 dollars.
So the answer is 20
Answer: 20```

Your solution: ```Let x be the amount of money Brad gets.
Then Jeff gets 4x. We know that the total amount of money is 100 dollars, so we can set up the equation 4x + x = 100.
Solving for x, we get x = 25. Therefore, Brad gets 25 dollars and Jeff gets 4*25=100 dollars
Answer: 100```

Correct solution: ```Let's think step by step:
Let's assume Brad gets x dollars. Jeff would get 4x dollars.
The total amount of money they are dividing is 100 dollars, so we can write the equation: x + 4x = 100
Combining like terms: 5x = 100
To solve for x, we divide both sides of the equation by 5: x = 100/5, we have x = 20.
Brad gets 20 dollars, and since Jeff gets 4 times as much, he would get: 4x = 4 * 20 = 80 dollars.
Therefore, Jeff gets 80 dollars.
Answer: 80```
---

Question: ```Ali is a baker. Leila ordered 3 chocolate cakes for $12 each and 6 strawberry cakes for $22 each.  How much should Leila pay Ali?```

Agent 1's solution: ```Ali should charge Leila $12*3=$36 for the chocolate cakes and $22*6=$132 for the strawberry cakes.
Therefore, Leila should pay Ali $36+$132=$168.
Answer: 168```

Agent 2's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * $12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * $22 = $132
Now, we add the two amounts together: $36 + $132 = $168
Therefore, Leila should pay Ali $168 in total.
Answer: 168```

Agent 3's solution: ```The chocolate cakes cost 3 * $12 = $36.
The strawberry cakes cost 6 * $22 = $132.
The total cost of the cakes is $36 + $132 = $168.
Therefore, Leila should pay Ali $168.
Answer: 168```

Agent 4's solution: ```The cost of 3 chocolate cakes at $12 each is: 3 * 12 = 36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = 132
So, the total cost of the cakes is 132.
Answer: 132```

Your solution: ```The chocolate cakes cost $12
The strawberry cakes cost $22
So, the total cost of the cakes is $12 + $22 = $34.
Answer: 34```

Correct solution: ```Let's think step by step:
The cost of 3 chocolate cakes at $12 each is: 3 * 12 = $36
The cost of 6 strawberry cakes at $22 each is: 6 * 22 = $132
Total amount is: $36 + $132 = $168
Therefore, Leila should pay Ali $168.
Answer: 168```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/gsm8k/init_question_3shot_v3.txt <==
Can you solve the math question? Explain your reasoning step by step. Write your final answer as a numerical number, in the form ```Answer: {number}```, at the end of your response.

Question: ```A robe takes 2 bolts of blue fiber and half that much white fiber.  How many bolts in total does it take?```
Solution is ```It takes 2/2=1 bolt of white fiber. So the total amount of fabric is 2+1=3 bolts of fabric.
Answer: 3```

---
Question: ```James decides to run 3 sprints 3 times a week.  He runs 60 meters each sprint. How many total meters does he run a week?```
Solution is ```He sprints 3*3=9 times. So he runs 9*60=540 meters.
Answer: 540```

---
Question: ```Steve loves playing video games.  His parents get him a console along with 5 games for his birthday.  He saves up enough money to buy 1 game per month for a year, and then the following year he starts buying 2 games a month.  For the third year he buys 4 games a month as he has a new part-time job that makes him more money.  He also gets 5 games for Christmas every year.  How many games does Steve have after 3 years?```
Solution is ```Steve buys 1 game a month his first year, and since there are 12 months in a year that means he buys 12*1=12 games. Steve then buys 2 games per month for a year, and since there are 12 months in a year that means he buys 12*2=24 games. Steve then buys 4 games per month for a year, and since there are 12 months in a year that means he buys 12*4=48 games. Steve also gets 5 games for Christmas each year for three years, for another 5*3=15 games. In total over three years, Steve gets 12+24+48+15=99 games. Since Steve started with 5 games, he has 5+99=104 games after 3 years.
Answer: 104```

---
Question: ```{QUESTION_PLACEHOLDER}```
Solution is ```

==> prompts/gsm8k/init_wizardmath.txt <==
Below is an instruction that describes a task. Write a response that appropriately completes the request.

### Instruction:
{QUESTION_PLACEHOLDER}

### Response: Let's think step by step.

==> prompts/mmlu/debate_fomal_logic_2debaters_v2.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```Which of the given formulas of PL is the best symbolization of the following sentence?
Elliott likes to skateboard or he likes to write songs and to play them.
A. S ∨ (W • P)
B. (S ∨ W) ∨ P
C. S • (W ∨ P)
D. (S • W) ∨ P```

Agent 1's solution: ```The best symbolization of the given sentence "Elliott likes to skateboard or he likes to write songs and to play them" is option B: (S ∨ W) ∨ P.
Thus, the correct answer is B.
Answer: B```

Your solution: ```The sentence is saying that Elliott likes to skateboard or he likes to write songs and play them. In other words, he likes to do one of those things, but not necessarily both.
Option A correctly captures this meaning. It says that Elliott likes to skateboard or he likes to write songs and play them. This is the only option that does not imply that Elliott likes to do both things.
Thus, the correct answer is A.
Answer A```

Correct solution: ```Let's think step by step:
The sentence is saying that Elliott likes to skateboard or he likes to write songs and play them. This is symbolized by a disjunction (∨), which means "or."
The first disjunct is simply S, which states that Elliott likes to skateboard. The second disjunct is (W • P), which is the conjunction of W and P. This means that Elliott likes to write songs and play them
The best symbolization of the sentence is A. S ∨ (W • P).
Thus, the correct answer is A.
Answer: A```
---

Question: ```Use indirect truth tables to determine whether each set of propositions is consistent. If the set is consistent, choose an option with a consistent valuation. (There may be other consistent valuations.)
(G ≡ H) ⊃ H
~H ∨ I
G · ~I
A. Inconsistent
B. Consistent. Consistent valuation when G, H, and I are true
C. Consistent. Consistent valuation when G and H are true and I is false
D. Consistent. Consistent valuation when G is true and H and I are false```

Agent 1's solution: ```We can use the following truth table to determine the consistency of the set of propositions.
We can see that the set of propositions is consistent, because there is at least one line in the truth table where all of the propositions are true. The consistent valuation is shown in the row where G, H, and I are all false.
Thus, the correct answer is D.
Answer: D```

Your solution: ```Option C is correct because there is a consistent valuation where G and H are both true and I is false. The consistent valuation is G = T, H = T, and I = F.
Thus, the correct answer is C.
Answer: C```

Correct solution: ```Let's think step by step:
We have the indirect truth table for the given set of propositions:
G | H | ~H | I | (G ≡ H) | (G ≡ H) ⊃ H | ~H ∨ I | G · ~I | ~H ∨ I / G · ~I
-- | -- | -- | -- | -- | -- | -- | -- | -- | --
T | T | F | F | T | T | F | F | T | F
T | T | F | T | T | T | F | F | T | T
T | F | T | F | F | F | T | F | T | T
T | F | T | T | F | F | T | F | T | T
F | T | F | F | T | T | F | T | F | T
F | T | F | T | T | T | F | T | F | T
F | F | T | F | T | T | F | F | F | F
F | F | T | T | F | F | T | F | F | F
The set of propositions is consistent if and only if there is at least one row in the truth table where all the propositions are true. As you can see, there is no row where all the propositions are true. Therefore, the set of propositions is inconsistent.
Option D is correct because the propositions are inconsistent, so there is no consistent valuation where G is true and H and I are both false.
Thus, the correct answer is D.
Answer: D```
​---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/mmlu/debate_fomal_logic_2debaters_vector_language_v2.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```Which of the given formulas of PL is the best symbolization of the following sentence?
Elliott likes to skateboard or he likes to write songs and to play them.
A. S ∨ (W • P)
B. (S ∨ W) ∨ P
C. S • (W ∨ P)
D. (S • W) ∨ P```

Agent 1's solution: ```The best symbolization of the given sentence "Elliott likes to skateboard or he likes to write songs and to play them" is option B: (S ∨ W) ∨ P.
Thus, the correct answer is B.
Answer: B```

Your solution: ```The sentence is saying that Elliott likes to skateboard or he likes to write songs and play them. In other words, he likes to do one of those things, but not necessarily both.
Option A correctly captures this meaning. It says that Elliott likes to skateboard or he likes to write songs and play them. This is the only option that does not imply that Elliott likes to do both things.
Thus, the correct answer is A.
Answer A```

Correct solution: ```Let's think step by step:
The sentence is saying that Elliott likes to skateboard or he likes to write songs and play them. This is symbolized by a disjunction (∨), which means "or."
The first disjunct is simply S, which states that Elliott likes to skateboard. The second disjunct is (W • P), which is the conjunction of W and P. This means that Elliott likes to write songs and play them
The best symbolization of the sentence is A. S ∨ (W • P).
Thus, the correct answer is A.
Answer: A```
---

Question: ```Use indirect truth tables to determine whether each set of propositions is consistent. If the set is consistent, choose an option with a consistent valuation. (There may be other consistent valuations.)
(G ≡ H) ⊃ H
~H ∨ I
G · ~I
A. Inconsistent
B. Consistent. Consistent valuation when G, H, and I are true
C. Consistent. Consistent valuation when G and H are true and I is false
D. Consistent. Consistent valuation when G is true and H and I are false```

Agent 1's solution: ```We can use the following truth table to determine the consistency of the set of propositions.
We can see that the set of propositions is consistent, because there is at least one line in the truth table where all of the propositions are true. The consistent valuation is shown in the row where G, H, and I are all false.
Thus, the correct answer is D.
Answer: D```

Your solution: ```Option C is correct because there is a consistent valuation where G and H are both true and I is false. The consistent valuation is G = T, H = T, and I = F.
Thus, the correct answer is C.
Answer: C```

Correct solution: ```Let's think step by step:
We have the indirect truth table for the given set of propositions:
G | H | ~H | I | (G ≡ H) | (G ≡ H) ⊃ H | ~H ∨ I | G · ~I | ~H ∨ I / G · ~I
-- | -- | -- | -- | -- | -- | -- | -- | -- | --
T | T | F | F | T | T | F | F | T | F
T | T | F | T | T | T | F | F | T | T
T | F | T | F | F | F | T | F | T | T
T | F | T | T | F | F | T | F | T | T
F | T | F | F | T | T | F | T | F | T
F | T | F | T | T | T | F | T | F | T
F | F | T | F | T | T | F | F | F | F
F | F | T | T | F | F | T | F | F | F
The set of propositions is consistent if and only if there is at least one row in the truth table where all the propositions are true. As you can see, there is no row where all the propositions are true. Therefore, the set of propositions is inconsistent.
Option D is correct because the propositions are inconsistent, so there is no consistent valuation where G is true and H and I are both false.
Thus, the correct answer is D.
Answer: D```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/mmlu/debate_high_school_mathematics_2debaters_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```If f : (x, y) → (x + y, 2y – x) for every coordinate pair in the xy-plane, for what points (x, y) is it true that f : (x, y) → (x, y)?
A. (0, 0) only
B. The set of points (x, y) such that x = 0
C. The set of points (x, y) such that y = 0
D. The set of points (x, y) such that x = y```

Agent 1's solution: ```Given that f : (x, y) -> (x + y, 2y – x), we can equate the components of the two tuples:
x + y = x, and
2y - x = y.
Simplifying these equations, we find:
y = 0, and
y = x.
From the equation y = 0, we can conclude that for any value of x, the point (x, 0) will satisfy f, which is closest to answer choice C.
Answer: C```

Your solution: ```The function f maps a point (x, y) to the point (x + y, 2y – x). For f to map a point to itself, we need x + y = x and 2y – x = y. Solving the first equation, we get x = 0. Substituting x = 0 into the second equation, we get y = 0. Therefore, the only point that maps to itself is (0, 0). So the answer is  
(0,0) only, which is closest to answer choice A.
Answer: A```

Correct solution: ```Let's think step by step:
We have that f(x, y) = (x + y, 2y – x).
The only way for this to equal (x, y) is if x + y = x and 2y – x = y.
The first equation simplifies to y = 0, and the second equation simplifies to x = 0.
Therefore, the only point that works is (0,0), closest to answer choice A.
Answer: A```
---

Question: ```Let $h(4x-1) = 2x + 7$. For what value of $x$ is $h(x) = x$?
A. 420
B. 69
C. 7
D. 15```

Agent 1's solution: ```We have that h(4x-1) = 2x + 7. 
Let a=4x-1, then x=(a+1)/4.
Substituting a=4x-1 into the first equation, we get h(a)=2((a+1)/4)+7=(a+1)/2+7=a/2+7.5
We want to find h(a)=a, so we have an equation a/2+7.5=a. 
Solving for a, we get a/2=7.5. This gives a=7.5*2=15, which is closest to answer choice D.
Answer D```

Your solution: ```We are given that h(4x−1)=2x+7. We want to find the value of x such that h(x)=x. 
Substituting x for 4x−1 in the first equation, we get h(x)=2(x−1)+7=x+5.
Solving x+5=x, we get x=5, which is closest to answer choice C.
Answer C```

Correct solution: ```Let's think step by step:
We have the equation $h(4x-1) = 2x + 7$.
Let's define $a = 4x-1$. This implies $x = \frac{a+1}{4}$.
Substituting $a$ into the equation, we have $h(a) = 2\left(\frac{a+1}{4}\right) + 7 = \frac{a}{2} + 7.5$.
Substituting $x$ into $a$, we have  $h(x) =  \frac{x}{2} + 7.5$.
We want $h(x) = x$, thus we can set up the equation $\frac{x}{2} + 7.5 = x$.
Simplifying this equation, we can subtract $\frac{x}{2}$ from both sides:
$7.5 = \frac{x}{2}$.
To solve for $x$, we multiply both sides by $2$:
$2 \times 7.5 = x$.
This gives us $x = 15$, which is closest to answer choice D.
Answer: D```
​---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/mmlu/debate_high_school_mathematics_2debaters_vector_language_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```If f : (x, y) → (x + y, 2y – x) for every coordinate pair in the xy-plane, for what points (x, y) is it true that f : (x, y) → (x, y)?
A. (0, 0) only
B. The set of points (x, y) such that x = 0
C. The set of points (x, y) such that y = 0
D. The set of points (x, y) such that x = y```

Agent 1's solution: ```Given that f : (x, y) -> (x + y, 2y – x), we can equate the components of the two tuples:
x + y = x, and
2y - x = y.
Simplifying these equations, we find:
y = 0, and
y = x.
From the equation y = 0, we can conclude that for any value of x, the point (x, 0) will satisfy f, which is closest to answer choice C.
Answer: C```

Your solution: ```The function f maps a point (x, y) to the point (x + y, 2y – x). For f to map a point to itself, we need x + y = x and 2y – x = y. Solving the first equation, we get x = 0. Substituting x = 0 into the second equation, we get y = 0. Therefore, the only point that maps to itself is (0, 0). So the answer is  
(0,0) only, which is closest to answer choice A.
Answer: A```

Correct solution: ```Let's think step by step:
We have that f(x, y) = (x + y, 2y – x).
The only way for this to equal (x, y) is if x + y = x and 2y – x = y.
The first equation simplifies to y = 0, and the second equation simplifies to x = 0.
Therefore, the only point that works is (0,0), closest to answer choice A.
Answer: A```
---

Question: ```Let $h(4x-1) = 2x + 7$. For what value of $x$ is $h(x) = x$?
A. 420
B. 69
C. 7
D. 15```

Agent 1's solution: ```We have that h(4x-1) = 2x + 7. 
Let a=4x-1, then x=(a+1)/4.
Substituting a=4x-1 into the first equation, we get h(a)=2((a+1)/4)+7=(a+1)/2+7=a/2+7.5
We want to find h(a)=a, so we have an equation a/2+7.5=a. 
Solving for a, we get a/2=7.5. This gives a=7.5*2=15, which is closest to answer choice D.
Answer D```

Your solution: ```We are given that h(4x−1)=2x+7. We want to find the value of x such that h(x)=x. 
Substituting x for 4x−1 in the first equation, we get h(x)=2(x−1)+7=x+5.
Solving x+5=x, we get x=5, which is closest to answer choice C.
Answer C```

Correct solution: ```Let's think step by step:
We have the equation $h(4x-1) = 2x + 7$.
Let's define $a = 4x-1$. This implies $x = \frac{a+1}{4}$.
Substituting $a$ into the equation, we have $h(a) = 2\left(\frac{a+1}{4}\right) + 7 = \frac{a}{2} + 7.5$.
Substituting $x$ into $a$, we have  $h(x) =  \frac{x}{2} + 7.5$.
We want $h(x) = x$, thus we can set up the equation $\frac{x}{2} + 7.5 = x$.
Simplifying this equation, we can subtract $\frac{x}{2}$ from both sides:
$7.5 = \frac{x}{2}$.
To solve for $x$, we multiply both sides by $2$:
$2 \times 7.5 = x$.
This gives us $x = 15$, which is closest to answer choice D.
Answer: D```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/mmlu/debate_professional_psychology_2debaters_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```Group A and Group B each are composed of equal numbers of men and women. Both groups read a prose passage. Group A is told that it was written by a man, and Group B is told that it was written by a woman. Both groups then rate the quality of the prose. What are the likely results
A. The males in Group B will rate the prose as significantly poorer than will the males in Group A
B. The females in Group B will rate the prose as significantly poorer than will the females in Group A
C. Group A will rate the prose as significantly better than will Group B
D. The females in Group A will rate the prose 2s significantly poorer than will the females in Group B; the males in Group A will rare the prose as significantly better than will the males in Group B```

Agent 1's solution: ```The experiment involves telling each group of participants a different author's gender for the same prose passage. In this case, Group A is told that the passage was written by a man, while Group B is told it was written by a woman. The likely result is that Group A, who believes the passage was written by a man, will rate the prose as better compared to Group B, who believes it was written by a woman. This indicates a potential bias or preconceived notions about the quality of writing based on the author's gender.
Therefore, the answer is C.
Answer: C```

Your solution: ```There is a phenomenon called gender attribution bias. Gender attribution bias is the tendency to judge the quality of a piece of writing based on the gender of the author. In this case, the males in Group A will be more likely to rate the prose as good if they are told that it was written by a man, and the females in Group B will be more likely to rate the prose as bad if they are told that it was written by a woman.
Therefore, the answer is D.
Answer: D```

Correct solution: ```Let's think carefully.
Assume that individuals may have preconceived notions or biases regarding the quality of writing based on the author's gender. In this case, Group A, which believes the passage was written by a man, is likely to rate the prose as better compared to Group B, which believes it was written by a woman. These results suggest a potential gender bias influencing the perceived quality of the prose. It is important to note that individual differences and other contextual factors can also play a role in shaping the outcomes of such experiments.
Therefore, the answer is C.
Answer: C```
​---

Question: ```The effects of crowding are influenced by a number of factors, including all of the following except ___________.
A. Self-esteem
B. Age
C. Gender
D. Culture```

Agent 1's solution: ```Self-esteem is not typically considered a direct factor that influences the effects of crowding. While self-esteem can have an impact on an individual's perception and reaction to various situations, it is not specifically identified as a primary factor that directly influences the effects of crowding. The other options, including age, gender, and culture, are commonly recognized as factors that can influence how individuals perceive and respond to crowded environments.
Therefore, the answer is A.
Answer: A```

Your solution: ```The effects of crowding can be influenced by factors such as gender, culture, and self-esteem. However, age is not typically considered a significant factor that directly influences the effects of crowding. While people of different age groups may have varying preferences or reactions to crowded environments, age itself is not a primary determinant of how individuals experience or respond to crowding.
Therefore, the answer is B.
Answer: B```

Correct solution: ```Let's think carefully.
The effects of crowding are influenced by a number of factors, including all of the following except Age.
Age is not typically considered a significant factor that directly influences the effects of crowding. While individuals of different ages may have varying preferences or reactions to crowded environments, age is not generally regarded as a primary factor that consistently determines the impact of crowding. Factors such as self-esteem, gender, and culture, on the other hand, are more commonly acknowledged as influences on how individuals perceive and respond to crowded situations.
Therefore, the answer is B.
Answer: B```
​---

Question: ```{QUESTION_PLACEHOLDER}```

Agent 1's solution: ```{OTHER_SOLUTION_PLACEHOLDER_0}```

Your solution: ```{MY_SOLUTION_PLACEHOLDER}```

Correct solution: ```Let's think step by step:


==> prompts/mmlu/debate_professional_psychology_2debaters_vector_language_v1.txt <==
Using the solution from other agent as additional information, update your solution to the question to have a correct answer.

Question: ```Group A and Group B each are composed of equal numbers of men and women. Both groups read a prose passage. Group A is told that it was written by a man, and Group B is told that it was written by a woman. Both groups then rate the quality of the prose. What are the likely results
A. The males in Group B will rate the prose as significantly poorer than will the males in Group A
B. The females in Group B will rate the prose as significantly poorer than will the females in Group A
C. Group A will rate the prose as significantly better than will Group B
D. The females in Group A will rate the prose 2s significantly poorer than will the females in Group B; the males in Group A will rare the prose as significantly better than will the males in Group B```

Agent 1's solution: ```The experiment involves telling each group of participants a different author's gender for the same prose passage. In this case, Group A is told that the passage was written by a man, while Group B is told it was written by a woman. The likely result is that Group A, who believes the passage was written by a man, will rate the prose as better compared to Group B, who believes it was written by a woman. This indicates a potential bias or preconceived notions about the quality of writing based on the author's gender.
Therefore, the answer is C.
Answer: C```

Your solution: ```There is a phenomenon called gender attribution bias. Gender attribution bias is the tendency to judge the quality of a piece of writing based on the gender of the author. In this case, the males in Group A will be more likely to rate the prose as good if they are told that it was written by a man, and the females in Group B will be more likely to rate the prose as bad if they are told that it was written by a woman.
Therefore, the answer is D.
Answer: D```

Correct solution: ```Let's think carefully.
Assume that individuals may have preconceived notions or biases regarding the quality of writing based on the author's gender. In this case, Group A, which believes the passage was written by a man, is likely to rate the prose as better compared to Group B, which believes it was written by a woman. These results suggest a potential gender bias influencing the perceived quality of the prose. It is important to note that individual differences and other contextual factors can also play a role in shaping the outcomes of such experiments.
Therefore, the answer is C.
Answer: C```
​---

Question: ```The effects of crowding are influenced by a number of factors, including all of the following except ___________.
A. Self-esteem
B. Age
C. Gender
D. Culture```

Agent 1's solution: ```Self-esteem is not typically considered a direct factor that influences the effects of crowding. While self-esteem can have an impact on an individual's perception and reaction to various situations, it is not specifically identified as a primary factor that directly influences the effects of crowding. The other options, including age, gender, and culture, are commonly recognized as factors that can influence how individuals perceive and respond to crowded environments.
Therefore, the answer is A.
Answer: A```

Your solution: ```The effects of crowding can be influenced by factors such as gender, culture, and self-esteem. However, age is not typically considered a significant factor that directly influences the effects of crowding. While people of different age groups may have varying preferences or reactions to crowded environments, age itself is not a primary determinant of how individuals experience or respond to crowding.
Therefore, the answer is B.
Answer: B```

Correct solution: ```Let's think carefully.
The effects of crowding are influenced by a number of factors, including all of the following except Age.
Age is not typically considered a significant factor that directly influences the effects of crowding. While individuals of different ages may have varying preferences or reactions to crowded environments, age is not generally regarded as a primary factor that consistently determines the impact of crowding. Factors such as self-esteem, gender, and culture, on the other hand, are more commonly acknowledged as influences on how individuals perceive and respond to crowded situations.
Therefore, the answer is B.
Answer: B```
---

Question: ```{QUESTION_PLACEHOLDER}```



==> prompts/mmlu/init_fomal_logic_v2.txt <==
Can you solve the question below? Explain your reasoning step by step. Write a letter as your final answer, in the form ```Answer: {letter}```, at the end of your response.

Question: ```Which of the given formulas of PL is the best symbolization of the following sentence?
Elliott likes to skateboard or he likes to write songs and to play them.
A. S ∨ (W • P)
B. (S ∨ W) ∨ P
C. S • (W ∨ P)
D. (S • W) ∨ P```

Solution: ```The sentence is saying that Elliott likes to skateboard or he likes to write songs and play them. This is symbolized by a disjunction (∨), which means "or."
The first disjunct is simply S, which states that Elliott likes to skateboard. The second disjunct is (W • P), which is the conjunction of W and P. This means that Elliott likes to write songs and play them
The best symbolization of the sentence is A. S ∨ (W • P).
Thus, the correct answer choice is A.
Answer: A```
---

Question: ```Use indirect truth tables to determine whether each set of propositions is consistent. If the set is consistent, choose an option with a consistent valuation. (There may be other consistent valuations.)
(A ∨ B) ∨ C
~C
~A ⊃ B
A. Inconsistent
B. Consistent. Consistent valuation when A and B are true and C is false
C. Consistent. Consistent valuation when A and C are true and B is false
D. Consistent. Consistent valuation when B and C are true and A is false```

Solution: ```We can construct the truth table for this set of propositions as follows:
A | B | C | (A ∨ B) ∨ C | ~C | ~A ⊃ B |
---|---|---|---|---|---|
T | T | F | T | T | T |
T | T | T | T | F | T |
T | F | F | T | T | T |
F | T | F | T | T | T |
F | F | F | T | T | T |
F | F | T | T | F | T |
F | F | T | F | T | F |
The last column of the truth table shows that the set of propositions is consistent. 
Thus, the correct answer choice is B.
Answer: B```
​---

Question: ```Select the best English interpretation of the given proposition, using the following translation key: Ax: x is an apartment Hx: x is a house Lx: x is large Bxy: x is bigger than y (∀x){(Lx • Ax) ⊃ (∃y)[(Hy • ~Ly) • Bxy]}
A. All large apartments are bigger than all houses that are not large.
B. Some house that is not large is bigger than all large apartments.
C. Any apartment bigger than a house that is not large is large.
D. Every large apartment is bigger than some house that is not large.```

Solution: ```We have:
Ax: x is an apartment
Hx: x is a house
Lx: x is large
Bxy: x is bigger than y
We have translation of the proposition:
∀x: For all x.
(Lx • Ax) ⊃: If x is large and x is an apartment, then
(∃y)[(Hy • ~Ly) • Bxy]: there exists a y such that y is a house, y is not large, and x is bigger than y.
This means that for all apartments that are large, there exists a house that is not large that the apartment is bigger than.
Thus, the correct answer choice is D.
Answer: D```
​---

Question: ```{QUESTION_PLACEHOLDER}```

Solution: ```

==> prompts/mmlu/init_high_school_mathematics_v1.txt <==
Can you solve the question below? Explain your reasoning step by step. Write a letter as your final answer, in the form ```Answer: {letter}```, at the end of your response.

Question: ```When a spaceship full of scientists landed on Planet Q, they found that $\frac{17}{40}$ of the $160$ aliens had $3$ eyes. How many aliens had $3$ eyes?
A. 67
B. 35
C. 36
D. 68```

Solution: ```Let's think step by step:
The fraction of aliens with 3 eyes is given as 17/40.
We can calculate the number of aliens with 3 eyes as follows:
Number of aliens with 3 eyes = (17/40) * 160
Simplifying this expression, we get:
Number of aliens with 3 eyes = (17 * 160) / 40 = 2720 / 40 = 68
Therefore, the number of aliens on Planet Q who had 3 eyes is 68, closest to answer choice D.
Answer: D```
---

Question: ```If f : (x, y) → (x + y, 2y – x) for every coordinate pair in the xy-plane, for what points (x, y) is it true that f : (x, y) → (x, y)?
A. (0, 0) only
B. The set of points (x, y) such that x = 0
C. The set of points (x, y) such that y = 0
D. The set of points (x, y) such that x = y```

Solution: ```We have that f(x, y) = (x + y, 2y – x).
The only way for this to equal (x, y) is if x + y = x and 2y – x = y.
The first equation simplifies to y = 0, and the second equation simplifies to x = 0.
Therefore, the only point that works is (0,0), closest to answer choice A.
Answer: A```
​---

Question: ```Alex grows an initial culture of 100 Rhizopus stolonifer fungi on a sample of bread. 
She wants to model the growth of the fungi according to the exponential equation A = Pe^(rt), where A is the final number of fungi, P is the initial number, r is the growth rate, and t is time elapsed in hours. 
If after 5 hours she measures the number of fungi to be 750, what is the value of r?
A. 0.403
B. 0.863
C. 2.015
D. 4.317```

Solution: ```We are given that the initial number of fungi is P = 100 and after 5 hours, the number of fungi is A = 750.
Substituting these values into the equation, we have:
750 = 100e^(5r)
To solve for r, we can divide both sides of the equation by 100:
7.5 = e^(5r)
Next, we take the natural logarithm (ln) of both sides:
ln(7.5) = ln(e^(5r))
Using the property of logarithms, we can bring down the exponent:
ln(7.5) = 5r
Now, we divide both sides by 5 to isolate r:
r = ln(7.5) / 5
We find that r = 0.403
Therefore, the value of r is approximately 0.403, closest to answer choice A.
Answer: A```
​---

Question: ```{QUESTION_PLACEHOLDER}```

Solution: ```

==> prompts/mmlu/init_professional_psychology_v1.txt <==
Question: ```Which of the following statements best exemplifies criterion-referenced (as opposed to norm-referenced) measurement
A. Alice answered 63% of the items correctly
B. Susan’s score was average for her class
C. James ranked at the 86th percentile on the Scholastic Aptitude Test (SAT)
D. Joe received a z score of 1.6```

Solution: ```Criterion-referenced measurement focuses on assessing an individual's performance based on predetermined criteria or standards. In this statement, Alice's performance is evaluated based on the percentage of items she answered correctly, which directly relates to the criteria of correctness. The criterion for success is set at 63%, and Alice's performance is measured against that criterion.
Therefore, the answer is A.
Answer: A```
---

Question: ```Group A and Group B each are composed of equal numbers of men and women. Both groups read a prose passage. Group A is told that it was written by a man, and Group B is told that it was written by a woman. Both groups then rate the quality of the prose. What are the likely results
A. The males in Group B will rate the prose as significantly poorer than will the males in Group A
B. The females in Group B will rate the prose as significantly poorer than will the females in Group A
C. Group A will rate the prose as significantly better than will Group B
D. The females in Group A will rate the prose 2s significantly poorer than will the females in Group B; the males in Group A will rare the prose as significantly better than will the males in Group B```

Solution: ```The experiment involves telling each group of participants a different author's gender for the same prose passage. In this case, Group A is told that the passage was written by a man, while Group B is told it was written by a woman. The likely result is that Group A, who believes the passage was written by a man, will rate the prose as better compared to Group B, who believes it was written by a woman. This indicates a potential bias or preconceived notions about the quality of writing based on the author's gender.
Therefore, the answer is C.
Answer: C```
​---

Question: ```Dr. Blitz has been seeing a client for four months when the client says that he is very dissatisfied with the progress of therapy. To be consistent with the provisions of the ethics codes published by the American and Canadian Psychological Association, Dr. Blitz should:
A. tell the client that he can't expect to make major changes in his life in only four months.
B. encourage the client to schedule more frequent sessions so they can work more intensely on his problems.
C. help the client work through his resistance.
D. discuss the matter with the client and terminate therapy and provide him with referrals if he desires.```

Solution: ```When a client expresses dissatisfaction with the progress of therapy, it is important for the psychologist to address the issue ethically. The appropriate course of action is to have an open and honest discussion with the client about their concerns. Dr. Blitz should explore the client's dissatisfaction, understand their perspective, and discuss potential options for addressing their needs. This may include terminating therapy and providing referrals to other professionals who may be better suited to meet the client's needs or addressing the concerns in a way that maintains the therapeutic relationship. Ultimately, the decision should be made collaboratively between Dr. Blitz and the client based on the client's best interests.
Therefore, the answer is D.
Answer: D```
​---

Question: ```The keyword method is most useful for:
A. remembering word pairs.
B. remembering a long list of unrelated words.
C. recalling the order of mathematical operations.
D. mastering spatial relationships.```

Solution: ```The keyword method is a mnemonic strategy commonly used to remember word pairs or foreign vocabulary. It involves associating a familiar word or image (the keyword) with the target word or concept to be remembered. By creating a vivid mental connection between the keyword and the target word, it becomes easier to recall the information later. This method is particularly effective for memorizing word pairs or connecting new words with their meanings.
Therefore, the answer is A.
Answer: A```
​---

Question: ```{QUESTION_PLACEHOLDER}```

Solution: ```
